Interpolation in path-connected metric spaces using splines on embedded graphs

We study a local graph-based interpolation framework for data defined on graph vertices embedded in a metric space. The resulting interpolants are constructed from variational graph splines defined on small neighborhoods, yielding continuous-domain extensions of the graph data. We analyze their behavior through energy estimates, Lipschitz continuity, and stability properties, and compare them with $k$-Nearest Neighbor ($k$NN) interpolation as a natural baseline due to its simplicity and widespread use. Numerical experiments on the manifold of symmetric positive definite matrices illustrate the relative performance of the proposed local interpolation schemes and $k$NN interpolation across varying levels of smoothness and noise.

==> figures/graph.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=circle] (1) at (1.25, 1.75) {};
		\node [style=circle] (2) at (2, 0) {};
		\node [style=circle] (3) at (-1.25, -0.5) {};
		\node [style=circle] (4) at (0.75, -0.75) {};
		\node [style=circle] (5) at (-3.75, 1.75) {};
		\node [style=circle] (6) at (-2, 2.75) {};
		\node [style=circle] (7) at (0.75, 3.25) {};
		\node [style=circle] (8) at (2.5, 2.75) {};
		\node [style=circle] (9) at (3.25, -0.5) {};
		\node [style=circle] (10) at (0, -2.75) {};
		\node [style=circle] (11) at (-2.75, -0.75) {};
		\node [style=circle] (12) at (-2.25, 4.75) {};
		\node [style=circle] (13) at (-4.25, 3) {};
		\node [style=circle] (14) at (-0.75, 4.25) {};
		\node [style=circle] (15) at (2, 4.5) {};
		\node [style=circle] (16) at (4.25, 3) {};
		\node [style=circle] (17) at (4.25, 1) {};
		\node [style=circle] (18) at (2.5, -1.75) {};
		\node [style=circle] (19) at (1.25, -2.75) {};
		\node [style=circle] (20) at (-2.5, -2.75) {};
		\node [style=circle] (21) at (-4.25, 0.25) {};
		\node [style=circle] (22) at (-4.25, -2.25) {};
		\node [style=circle] (23) at (-1, -4.5) {};
		\node [style=circle] (24) at (2, -4.5) {};
		\node [style=circle] (25) at (3.75, -2.75) {};
		\node [style=circle] (26) at (-4, 5.75) {};
		\node [style=circle] (27) at (-1.25, 6.5) {};
		\node [style=circle] (28) at (-5.5, 1) {};
		\node [style=circle] (30) at (-1.25, 1) {};
		\node [style=circle] (31) at (-5.25, -0.75) {};
		\node [style=circle] (32) at (-3.75, -3.25) {};
		\node [style=circle] (33) at (-2.25, -4.25) {};
		\node [style=circle] (34) at (3.75, 5.75) {};
		\node [style=circle] (35) at (0.25, 6) {};
		\node [style=circle] (37) at (3.5, 4.25) {};
		\node [style=circle] (38) at (4.75, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
		\draw (1) to (4);
		\draw (3) to (4);
		\draw (1) to (8);
		\draw (2) to (9);
		\draw (6) to (5);
		\draw (11) to (3);
		\draw (10) to (3);
		\draw (10) to (4);
		\draw (13) to (5);
		\draw (5) to (21);
		\draw (6) to (12);
		\draw (14) to (6);
		\draw (14) to (7);
		\draw (7) to (15);
		\draw (14) to (12);
		\draw (7) to (8);
		\draw (8) to (16);
		\draw (8) to (17);
		\draw (17) to (9);
		\draw (8) to (9);
		\draw (9) to (18);
		\draw (10) to (19);
		\draw (18) to (19);
		\draw (3) to (20);
		\draw (21) to (11);
		\draw (5) to (11);
		\draw (26) to (13);
		\draw (12) to (27);
		\draw (21) to (28);
		\draw (11) to (22);
		\draw (10) to (23);
		\draw (19) to (24);
		\draw (18) to (25);
		\draw (6) to (30);
		\draw (30) to (7);
		\draw (30) to (1);
		\draw (30) to (3);
		\draw (14) to (35);
		\draw (7) to (35);
		\draw (35) to (15);
		\draw (34) to (15);
		\draw (16) to (37);
		\draw [in=105, out=-75] (17) to (38);
		\draw (10) to (33);
		\draw (20) to (32);
		\draw (20) to (33);
		\draw (11) to (31);
		\draw (2) to (18);
		\draw (19) to (2);
		\draw (16) to (17);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/graphx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=circle] (1) at (1.25, 1.75) {};
		\node [style=circle] (2) at (2, 0) {};
		\node [style=circle] (3) at (-1.25, -0.5) {};
		\node [style=circle] (4) at (0.75, -0.75) {};
		\node [style=circle] (5) at (-3.75, 1.75) {};
		\node [style=circle] (6) at (-2, 2.75) {};
		\node [style=circle] (7) at (0.75, 3.25) {};
		\node [style=circle] (8) at (2.5, 2.75) {};
		\node [style=circle] (9) at (3.25, -0.5) {};
		\node [style=circle] (10) at (0, -2.75) {};
		\node [style=circle] (11) at (-2.75, -0.75) {};
		\node [style=circle] (12) at (-2.25, 4.75) {};
		\node [style=circle] (13) at (-4.25, 3) {};
		\node [style=circle] (14) at (-0.75, 4.25) {};
		\node [style=circle] (15) at (2, 4.5) {};
		\node [style=circle] (16) at (4.25, 3) {};
		\node [style=circle] (17) at (4.25, 1) {};
		\node [style=circle] (18) at (2.5, -1.75) {};
		\node [style=circle] (19) at (1.25, -2.75) {};
		\node [style=circle] (20) at (-2.5, -2.75) {};
		\node [style=circle] (21) at (-4.25, 0.25) {};
		\node [style=circle] (22) at (-4.25, -2.25) {};
		\node [style=circle] (23) at (-1, -4.5) {};
		\node [style=circle] (24) at (2, -4.5) {};
		\node [style=circle] (25) at (3.75, -2.75) {};
		\node [style=circle] (26) at (-4, 5.75) {};
		\node [style=circle] (27) at (-1.25, 6.5) {};
		\node [style=circle] (28) at (-5.5, 1) {};
		\node [style=circle] (30) at (-1.25, 1) {};
		\node [style=circle] (31) at (-5.25, -0.75) {};
		\node [style=circle] (32) at (-3.75, -3.25) {};
		\node [style=circle] (33) at (-2.25, -4.25) {};
		\node [style=circle] (34) at (3.75, 5.75) {};
		\node [style=circle] (35) at (0.25, 6) {};
		\node [style=circle] (37) at (3.5, 4.25) {};
		\node [style=circle] (38) at (4.75, -1.25) {};
		\node [style=rectangle] (40) at (0.25, 0.5) {$x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
		\draw [style=dashes] (1) to (4);
		\draw (3) to (4);
		\draw (1) to (8);
		\draw (2) to (9);
		\draw (6) to (5);
		\draw (11) to (3);
		\draw (10) to (3);
		\draw (10) to (4);
		\draw (13) to (5);
		\draw (5) to (21);
		\draw (6) to (12);
		\draw (14) to (6);
		\draw (14) to (7);
		\draw (7) to (15);
		\draw (14) to (12);
		\draw (7) to (8);
		\draw (8) to (16);
		\draw (8) to (17);
		\draw (17) to (9);
		\draw (8) to (9);
		\draw (9) to (18);
		\draw (10) to (19);
		\draw (18) to (19);
		\draw (3) to (20);
		\draw (21) to (11);
		\draw (5) to (11);
		\draw (26) to (13);
		\draw (12) to (27);
		\draw (21) to (28);
		\draw (11) to (22);
		\draw (10) to (23);
		\draw (19) to (24);
		\draw (18) to (25);
		\draw (6) to (30);
		\draw (30) to (7);
		\draw (30) to (1);
		\draw (30) to (3);
		\draw (14) to (35);
		\draw (7) to (35);
		\draw (35) to (15);
		\draw (34) to (15);
		\draw (16) to (37);
		\draw [in=105, out=-75] (17) to (38);
		\draw (10) to (33);
		\draw (20) to (32);
		\draw (20) to (33);
		\draw (11) to (31);
		\draw (2) to (18);
		\draw (19) to (2);
		\draw (16) to (17);
		\draw [style=bold] (40) to (4);
		\draw [style=bold] (40) to (1);
		\draw [style=bold] (40) to (30);
		\draw [style=bold] (40) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/subgraphx.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=shadedcircle] (1) at (1.25, 1.75) {};
		\node [style=shadedcircle] (2) at (2, 0) {};
		\node [style=shadedcircle] (3) at (-1.25, -0.5) {};
		\node [style=shadedcircle] (4) at (0.75, -0.75) {};
		\node [style=circle] (5) at (-3.75, 1.75) {};
		\node [style=shadedcircle] (6) at (-2, 2.75) {};
		\node [style=shadedcircle] (7) at (0.75, 3.25) {};
		\node [style=shadedcircle] (8) at (2.5, 2.75) {};
		\node [style=circle] (9) at (3.25, -0.5) {};
		\node [style=shadedcircle] (10) at (0, -2.75) {};
		\node [style=shadedcircle] (11) at (-2.75, -0.75) {};
		\node [style=circle] (12) at (-2.25, 4.75) {};
		\node [style=circle] (13) at (-4.25, 3) {};
		\node [style=circle] (14) at (-0.75, 4.25) {};
		\node [style=circle] (15) at (2, 4.5) {};
		\node [style=circle] (16) at (4.25, 3) {};
		\node [style=circle] (17) at (4.25, 1) {};
		\node [style=circle] (18) at (2.5, -1.75) {};
		\node [style=circle] (19) at (1.25, -2.75) {};
		\node [style=shadedcircle] (20) at (-2.5, -2.75) {};
		\node [style=circle] (21) at (-4.25, 0.25) {};
		\node [style=circle] (22) at (-4.25, -2.25) {};
		\node [style=circle] (23) at (-1, -4.5) {};
		\node [style=circle] (24) at (2, -4.5) {};
		\node [style=circle] (25) at (3.75, -2.75) {};
		\node [style=circle] (26) at (-4, 5.75) {};
		\node [style=circle] (27) at (-1.25, 6.5) {};
		\node [style=circle] (28) at (-5.5, 1) {};
		\node [style=shadedcircle] (30) at (-1.25, 1) {};
		\node [style=circle] (31) at (-5.25, -0.75) {};
		\node [style=circle] (32) at (-3.75, -3.25) {};
		\node [style=circle] (33) at (-2.25, -4.25) {};
		\node [style=circle] (34) at (3.75, 5.75) {};
		\node [style=circle] (35) at (0.25, 6) {};
		\node [style=circle] (37) at (3.5, 4.25) {};
		\node [style=circle] (38) at (4.75, -1.25) {};
		\node [style=rectangle] (40) at (0.25, 0.5) {$x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=bold] (1) to (2);
		\draw [style=bold] (3) to (4);
		\draw [style=bold] (1) to (8);
		\draw (2) to (9);
		\draw (6) to (5);
		\draw [style=bold] (11) to (3);
		\draw [style=bold] (10) to (3);
		\draw [style=bold] (10) to (4);
		\draw (13) to (5);
		\draw (5) to (21);
		\draw (6) to (12);
		\draw (14) to (6);
		\draw (14) to (7);
		\draw (7) to (15);
		\draw (14) to (12);
		\draw (7) to (8);
		\draw (8) to (16);
		\draw (8) to (17);
		\draw (17) to (9);
		\draw (8) to (9);
		\draw (9) to (18);
		\draw (10) to (19);
		\draw (18) to (19);
		\draw [style=bold] (3) to (20);
		\draw (21) to (11);
		\draw (5) to (11);
		\draw (26) to (13);
		\draw (12) to (27);
		\draw (21) to (28);
		\draw (11) to (22);
		\draw (10) to (23);
		\draw (19) to (24);
		\draw (18) to (25);
		\draw [style=bold] (6) to (30);
		\draw [style=bold] (30) to (7);
		\draw [style=bold] (30) to (1);
		\draw [style=bold] (30) to (3);
		\draw (14) to (35);
		\draw (7) to (35);
		\draw (35) to (15);
		\draw (34) to (15);
		\draw (16) to (37);
		\draw [in=105, out=-75] (17) to (38);
		\draw (10) to (33);
		\draw (20) to (32);
		\draw (20) to (33);
		\draw (11) to (31);
		\draw (2) to (18);
		\draw (19) to (2);
		\draw (16) to (17);
		\draw [style=bold] (40) to (4);
		\draw [style=bold] (40) to (1);
		\draw [style=bold] (40) to (30);
		\draw [style=bold] (40) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> svg-inkscape/error_path_noTitle_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'error_path_noTitle_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{392.14375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67969495)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{error_path_noTitle_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/error_triangle_noTitle_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'error_triangle_noTitle_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{392.14375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67969495)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{error_triangle_noTitle_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/hermite_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hermite_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{424.534375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66143054)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hermite_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/twoptinterp1_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'twoptinterp1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{424.534375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66143054)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{twoptinterp1_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

